Minimum BER Precoding in 1-Bit Massive MIMO Systems

1-bit digital-to-analog (DACs) and analog-to-digital converters (ADCs) are gaining more interest in massive MIMO systems for economical and computational efficiency. We present a new precoding technique to mitigate the inter-user-interference (IUI) and the channel distortions in a 1-bit downlink MUMISO system with QPSK symbols. The transmit signal vector is optimized taking into account the 1-bit quantization. We develop a sort of mapping based on a look-up table (LUT) between the input signal and the transmit signal. The LUT is updated for each channel realization. Simulation results show a significant gain in terms of the uncoded bit-error-ratio (BER) compared to the existing linear precoding techniques.

==> figures/QPSK_constellation.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'QPSK_constellation.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.77165354bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{QPSK_constellation.eps}}%
    \put(-0.32102778,1.87324999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13758333\unitlength}\raggedright \end{minipage}}}%
    \put(0.74436111,0.59266666){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.127\unitlength}\raggedright \end{minipage}}}%
    \put(0.90663889,0.59619444){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1905\unitlength}\raggedright Re\end{minipage}}}%
    \put(0.53975,0.98072221){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27869444\unitlength}\raggedright Im\end{minipage}}}%
  \end{picture}%
\endgroup%


==> figures/processing_steps.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'processing steps.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{226.77165354bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \put(0,0){\includegraphics[width=\unitlength]{processing steps.eps}}%
    \put(0.6271925,0.41337687){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.50424852,0.36170478){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07839907\unitlength}\centering LUT\end{minipage}}}%
    \put(0.11788512,0.3082508){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23876075\unitlength}\centering Optimization Problem\end{minipage}}}%
    \put(0.08018086,1.0209696){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.86060786\unitlength}\raggedright \end{minipage}}}%
    \put(0.74108423,0.2833058){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1621435\unitlength}\raggedright Mapping\end{minipage}}}%
    \put(0.21025203,0.09987036){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0463267\unitlength}\raggedright 1.\end{minipage}}}%
    \put(0.52069647,0.09987036){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0463267\unitlength}\raggedright 2.\end{minipage}}}%
    \put(0.8029187,0.09987036){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0463267\unitlength}\raggedright 3.\end{minipage}}}%
  \end{picture}%
\endgroup%

